Intricate magnetic interactions and topological Hall effect observed in itinerant room-temperature layered ferromagnet Cr0.83Te

We report the magnetic, electrical, and magnetotransport (Hall effect) properties of the hexagonal itinerant ferromagnet Cr$_{0.83}$Te. Further, a comprehensive study of the magneto-entropy scaling behavior has been done around the Curie temperature of $T_C \approx$ 338 K. A maximum entropy change (-$\Delta S_{m}^{max}$) of 2.77 $J/kg-K$ and relative cooling power (RCP) of 88.29 $J/kg$ near the T$_C$ have been achieved under an applied magnetic field of 5 Tesla. The critical exponents, $\beta$ = 0.4739(4), $\gamma$ = 1.2812(3), and $\delta$ = 3.7037(5), have been extracted using the magneto-entropy scaling analysis. The obtained critical exponents indicate the presence of intricate magnetic interactions in Cr$_{0.83}$Te. On the other hand, the magnetotransport study reveals a topological Hall effect attributed to the noncoplanar spin structure coexisting with a robust magnetocrystalline anisotropy. Further, we observe that the extrinsic skew-scattering mechanism originated anomalous Hall effect. Our experimental findings of the anomalous and topological Hall effect properties in the presence of intriguing high-temperature itinerant ferromagnetism and magnetocaloric effect in Cr$_{0.83}$Te can offer potential technological applications at room temperature.

==> els-cas-templates/els-cas-templates/manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


